NLO QCD corrections to off-shell top-antitop production with leptonic decays in association with a Higgs boson at the LHC

We compute the hadronic production of top-antitop pairs in association with a Higgs boson at next-to-leading-order QCD, including the decay of the top and antitop quark into bottom quarks and leptons. Our computation is based on full leading and next-to-leading-order matrix elements for $e^+ \nu_e \mu^-\bar{\nu}_\mu b \bar{b} H(j)$ and includes all non-resonant contributions, off-shell effects and interferences. Numerical results for the integrated cross section and several differential distributions are given for the LHC operating at 13 TeV using a fixed and a dynamical factorization and renormalization scale. The use of the dynamical instead of the fixed scale improves the perturbative stability in high-energy tails of most distributions, while the integrated cross section is hardly affected differing by only about one per cent and leading to the same K factor of 1.17.

==> proofs.txt <==
- page 2: end of first paragraph: "refs. [29]" -> "ref. [29]"

- page 3: Figure 1i (bottom right): the diagram is slightly larger than all
  other diagrams in figure 1 and should be shrinked to match the others'
  size.

- page 5: first paragraph of Section 3.1, lines 4/5: 
  Please replace "based on a one-loop (two-loop) accuracy at LO (NLO) with" 
  by "based on a two-loop accuracy with". 
  The present formulation in the paper is a remnant from the version 
  before changes according to the referee's recommendations were made.

- page 7: first line of section 3.2:
  replace "In tables 1" by "In table 1".

- replace "(\mu_F/\mu_0,\mu_F/\mu_0)" by  "(\mu_R/\mu_0, \mu_F/\mu_0)"
  four times:
  * page 7, Table 1, third and second last line of caption; 
  * page 7, section 3.1 third last line of last paragraph; 
  * page 7, section 3.1 second last line of last paragraph; 
  * page 9, section 3.4, fourth line of first paragraph 

- page 17, reference [20] line 2:
  remove space between "+" and "X"

- page 18, reference [48], line 2:
  replace "gamma" by "\gamma"

- page 19, reference [57], line 1:
  replace "Into" by "into"

- page [61], reference [61], line 2:
  replace "WWto4" by "WW -> 4"  (arrow)

 
  

